Implications of the Fermi-LAT Pass 8 Galactic Center Excess on Supersymmetric Dark Matter

The Fermi Collaboration has recently updated their analysis of gamma rays from the center of the Galaxy. They reconfirm the presence of an unexplained emission feature which is most prominent in the region of $1-10$ GeV, known as the Galactic Center GeV excess (GCE). Although the GCE is now firmly detected, an interpretation of this emission as a signal of self-annihilating dark matter (DM) particles is not unambiguously possible due to systematic effects in the gamma-ray modeling estimated in the Galactic Plane. In this paper we build a covariance matrix, collecting different systematic uncertainties investigated in the Fermi Collaboration's paper that affect the GCE spectrum. We show that models where part of the GCE is due to annihilating DM can still be consistent with the new data. We also re-evaluate the parameter space regions of the minimal supersymmetric Standard Model (MSSM) that can contribute dominantly to the GCE via neutralino DM annihilation. All recent constraints from DM direct detection experiments such as PICO, LUX, PandaX and Xenon1T, limits on the annihilation cross section from dwarf spheroidal galaxies and Large Hadron Collider limits are considered in this analysis. Due to a slight shift in the energy spectrum of the GC excess with respect to the previous Fermi analysis, and the recent limits from direct detection experiments, we find a slightly shifted parameter region of the MSSM compared to our previous analysis that is consistent with the GCE. Neutralinos with a mass between $85-220$ GeV can describe the excess via annihilation into a pair of $W$-bosons or top quarks. Remarkably, there are low fine-tuning models among the regions that we have found. The complete set of solutions will be probed by upcoming direct detection experiments and with dedicated searches in the upcoming data of the Large Hadron Collider.

==> data_release_GCE/covariance_matrix_someModels_release.dat <==
6.01623788138e-15 5.27269570723e-15 4.9978450511e-15 5.02840970556e-15 5.00526997498e-15 5.04870934186e-15 4.88379063452e-15 4.50347468368e-15 4.12378212383e-15 3.58517831651e-15 2.95432946341e-15 2.54890156805e-15 1.87259297413e-15 1.56535115847e-15 1.58670171169e-15 1.59402298885e-15 1.24820866787e-15 1.62709127243e-15 4.65751728309e-16 8.60779397157e-16 8.16948400209e-16 5.72416349188e-16 3.38883069108e-16 4.90866354787e-16 3.59838828677e-16 -8.12842840141e-16 2.19850531492e-16
5.27269570723e-15 4.66453108378e-15 4.46386397146e-15 4.51102647007e-15 4.52579411639e-15 4.57252947682e-15 4.44001086579e-15 4.08111891358e-15 3.74884754777e-15 3.2477592285e-15 2.69224295469e-15 2.32939070599e-15 1.74362990939e-15 1.44359156844e-15 1.48500192916e-15 1.46242463316e-15 1.12432761191e-15 1.46820102613e-15 4.30948456598e-16 7.81022497906e-16 7.65124053775e-16 5.46052599555e-16 3.49576736267e-16 4.40163087736e-16 3.01126868145e-16 -7.10462845841e-16 1.86342375255e-16
4.9978450511e-15 4.46386397146e-15 4.36199393209e-15 4.39787158098e-15 4.52386859701e-15 4.58624245767e-15 4.48469222745e-15 4.10647539175e-15 3.80545551537e-15 3.2775238862e-15 2.73945213953e-15 2.39537351724e-15 1.850535316e-15 1.47690993371e-15 1.60327716157e-15 1.47796680839e-15 1.07124379726e-15 1.43012579947e-15 4.2367235594e-16 7.72485884426e-16 7.91049140802e-16 5.87541632174e-16 4.66006062925e-16 4.50603628552e-16 2.62406750343e-16 -5.67456202111e-16 1.84163839583e-16
5.02840970556e-15 4.51102647007e-15 4.39787158098e-15 4.47479618641e-15 4.55701890027e-15 4.60556964149e-15 4.50640349016e-15 4.12002895455e-15 3.80292787996e-15 3.27693176682e-15 2.73082291353e-15 2.36848765853e-15 1.80940850873e-15 1.46856473346e-15 1.54417115433e-15 1.48138036079e-15 1.09835969919e-15 1.4610747216e-15 4.42432251704e-16 7.80068331994e-16 8.10944193989e-16 5.87020319927e-16 4.32581266146e-16 4.20569309507e-16 2.51710390404e-16 -6.96830086701e-16 1.705345276e-16
5.00526997498e-15 4.52579411639e-15 4.52386859701e-15 4.55701890027e-15 4.88994306708e-15 4.98811547367e-15 4.96128660573e-15 4.56097344157e-15 4.26518898564e-15 3.69930661536e-15 3.160920823e-15 2.79911092658e-15 2.26039996695e-15 1.74588498855e-15 1.99943476698e-15 1.67549249405e-15 1.1411394518e-15 1.50707766282e-15 5.20791325941e-16 8.9422769241e-16 9.28043066071e-16 6.84711858929e-16 7.36195253573e-16 5.51463866813e-16 2.40871167692e-16 -2.18096973425e-16 3.51930610608e-16
5.04870934186e-15 4.57252947682e-15 4.58624245767e-15 4.60556964149e-15 4.98811547367e-15 5.11355351811e-15 5.10353931918e-15 4.71506362276e-15 4.42269578838e-15 3.852227919e-15 3.31006392125e-15 2.94457082728e-15 2.41123788737e-15 1.85471177825e-15 2.16277554613e-15 1.75396385487e-15 1.18920558544e-15 1.5341223231e-15 5.56682070377e-16 9.54370431724e-16 9.67056214391e-16 7.12539993029e-16 8.33349527995e-16 6.09267232026e-16 2.65082391679e-16 -1.32535507531e-17 4.23185332632e-16
4.88379063452e-15 4.44001086579e-15 4.48469222745e-15 4.50640349016e-15 4.96128660573e-15 5.10353931918e-15 5.14988254662e-15 4.79451602159e-15 4.51151011898e-15 3.97106917478e-15 3.43627771054e-15 3.06484170407e-15 2.5456630823e-15 1.94458350587e-15 2.30624190956e-15 1.79639256268e-15 1.20055161971e-15 1.51022699908e-15 6.12770571652e-16 1.00384468334e-15 1.00637658593e-15 7.24618748552e-16 9.76133928622e-16 6.5147152803e-16 2.69949696997e-16 2.95517478643e-16 5.59667118537e-16
4.50347468368e-15 4.08111891358e-15 4.10647539175e-15 4.12002895455e-15 4.56097344157e-15 4.71506362276e-15 4.79451602159e-15 4.52185419435e-15 4.25787091396e-15 3.80268533472e-15 3.30027014659e-15 2.94391874638e-15 2.45945420114e-15 1.88761097347e-15 2.25497314912e-15 1.70439408617e-15 1.16204982888e-15 1.39660398699e-15 6.27029699044e-16 1.00373916723e-15 9.62955281209e-16 6.65201007514e-16 1.01638722907e-15 6.56841236388e-16 2.92781932749e-16 5.84215983567e-16 6.59055737402e-16
4.12378212383e-15 3.74884754777e-15 3.80545551537e-15 3.80292787996e-15 4.26518898564e-15 4.42269578838e-15 4.51151011898e-15 4.25787091396e-15 4.02638925983e-15 3.59528649175e-15 3.13336013615e-15 2.80998762913e-15 2.37603286246e-15 1.80243762192e-15 2.19564100339e-15 1.61420644705e-15 1.07422699208e-15 1.28862145616e-15 5.88204247052e-16 9.4297533058e-16 9.08209310729e-16 6.40420319879e-16 1.01406151008e-15 6.37777623967e-16 2.73599724046e-16 6.84153740899e-16 6.40243221495e-16
3.58517831651e-15 3.2477592285e-15 3.2775238862e-15 3.27693176682e-15 3.69930661536e-15 3.852227919e-15 3.97106917478e-15 3.80268533472e-15 3.59528649175e-15 3.26714956855e-15 2.85831684589e-15 2.56015257632e-15 2.17378141098e-15 1.66033398643e-15 2.02502718512e-15 1.44974727371e-15 9.87227886991e-16 1.12593523599e-15 5.78306436499e-16 8.92926585307e-16 8.26453692407e-16 5.53010629193e-16 9.91159732239e-16 6.03683806064e-16 2.74948738478e-16 8.84236953601e-16 7.06382353564e-16
2.95432946341e-15 2.69224295469e-15 2.73945213953e-15 2.73082291353e-15 3.160920823e-15 3.31006392125e-15 3.43627771054e-15 3.30027014659e-15 3.13336013615e-15 2.85831684589e-15 2.54619981746e-15 2.29841179214e-15 1.9934782103e-15 1.51657934535e-15 1.86548921097e-15 1.29752139829e-15 8.74069030203e-16 9.62631161425e-16 5.19976523752e-16 8.00100357561e-16 7.2326468469e-16 4.86860793558e-16 9.14865725067e-16 5.6603782456e-16 2.35908727204e-16 9.43806545853e-16 6.94106482058e-16
2.54890156805e-15 2.32939070599e-15 2.39537351724e-15 2.36848765853e-15 2.79911092658e-15 2.94457082728e-15 3.06484170407e-15 2.94391874638e-15 2.80998762913e-15 2.56015257632e-15 2.29841179214e-15 2.09100824497e-15 1.84015397985e-15 1.38218126786e-15 1.73541606837e-15 1.1713571077e-15 7.66102614801e-16 8.38608271807e-16 4.58955061994e-16 7.12431699277e-16 6.42182416273e-16 4.46032999721e-16 8.56678074337e-16 5.29142937167e-16 2.09335057473e-16 9.55084822513e-16 6.37733175986e-16
1.87259297413e-15 1.74362990939e-15 1.850535316e-15 1.80940850873e-15 2.26039996695e-15 2.41123788737e-15 2.5456630823e-15 2.45945420114e-15 2.37603286246e-15 2.17378141098e-15 1.9934782103e-15 1.84015397985e-15 1.67912585646e-15 1.23758904725e-15 1.61167936915e-15 1.01843155442e-15 6.32511618662e-16 6.5838600297e-16 4.00294861639e-16 6.15163621057e-16 5.47252801613e-16 3.95383848298e-16 8.26536729211e-16 4.94060827117e-16 1.74199650196e-16 1.09104223543e-15 6.10835439345e-16
1.56535115847e-15 1.44359156844e-15 1.47690993371e-15 1.46856473346e-15 1.74588498855e-15 1.85471177825e-15 1.94458350587e-15 1.88761097347e-15 1.80243762192e-15 1.66033398643e-15 1.51657934535e-15 1.38218126786e-15 1.23758904725e-15 9.48390942391e-16 1.17498821633e-15 7.88741834534e-16 5.38794268736e-16 5.42195431129e-16 3.22579670422e-16 4.94427979154e-16 4.19288847846e-16 2.82671559797e-16 5.71644363064e-16 3.71400465537e-16 1.51856366227e-16 7.39466422354e-16 4.7806037734e-16
1.58670171169e-15 1.48500192916e-15 1.60327716157e-15 1.54417115433e-15 1.99943476698e-15 2.16277554613e-15 2.30624190956e-15 2.25497314912e-15 2.19564100339e-15 2.02502718512e-15 1.86548921097e-15 1.73541606837e-15 1.61167936915e-15 1.17498821633e-15 1.57812735173e-15 9.47825050623e-16 5.73049659323e-16 5.66409811407e-16 3.82128789419e-16 5.85516640477e-16 5.05977472146e-16 3.68566277373e-16 8.44158751e-16 4.92013886727e-16 1.78332101432e-16 1.24479852369e-15 6.16383438722e-16
1.59402298885e-15 1.46242463316e-15 1.47796680839e-15 1.48138036079e-15 1.67549249405e-15 1.75396385487e-15 1.79639256268e-15 1.70439408617e-15 1.61420644705e-15 1.44974727371e-15 1.29752139829e-15 1.1713571077e-15 1.01843155442e-15 7.88741834534e-16 9.47825050623e-16 6.91673955381e-16 4.75426316746e-16 5.22090051104e-16 2.54735339051e-16 4.05945552601e-16 3.63373715124e-16 2.55841151083e-16 4.11935408287e-16 2.91502804021e-16 1.22439850693e-16 3.76252511041e-16 3.16496266077e-16
1.24820866787e-15 1.12432761191e-15 1.07124379726e-15 1.09835969919e-15 1.1411394518e-15 1.18920558544e-15 1.20055161971e-15 1.16204982888e-15 1.07422699208e-15 9.87227886991e-16 8.74069030203e-16 7.66102614801e-16 6.32511618662e-16 5.38794268736e-16 5.73049659323e-16 4.75426316746e-16 4.02642517379e-16 4.09582606488e-16 1.95302888747e-16 3.20493566838e-16 2.53662870596e-16 1.4738693131e-16 2.17083311775e-16 1.91388005144e-16 1.1656298578e-16 1.62859411379e-16 2.31742168727e-16
1.62709127243e-15 1.46820102613e-15 1.43012579947e-15 1.4610747216e-15 1.50707766282e-15 1.5341223231e-15 1.51022699908e-15 1.39660398699e-15 1.28862145616e-15 1.12593523599e-15 9.62631161425e-16 8.38608271807e-16 6.5838600297e-16 5.42195431129e-16 5.66409811407e-16 5.22090051104e-16 4.09582606488e-16 5.08414603024e-16 1.72369598517e-16 3.05502487669e-16 2.93983286707e-16 1.98581678048e-16 1.75218657589e-16 1.62027728138e-16 8.99222175898e-17 -1.63680531512e-16 1.03239673918e-16
4.65751728309e-16 4.30948456598e-16 4.2367235594e-16 4.42432251704e-16 5.20791325941e-16 5.56682070377e-16 6.12770571652e-16 6.27029699044e-16 5.88204247052e-16 5.78306436499e-16 5.19976523752e-16 4.58955061994e-16 4.00294861639e-16 3.22579670422e-16 3.82128789419e-16 2.54735339051e-16 1.95302888747e-16 1.72369598517e-16 1.51773203189e-16 1.98098472016e-16 1.62638417022e-16 7.92508428405e-17 2.3035745301e-16 1.22272275158e-16 5.77398701567e-17 3.31298535912e-16 2.23894039817e-16
8.60779397157e-16 7.81022497906e-16 7.72485884426e-16 7.80068331994e-16 8.9422769241e-16 9.54370431724e-16 1.00384468334e-15 1.00373916723e-15 9.4297533058e-16 8.92926585307e-16 8.00100357561e-16 7.12431699277e-16 6.15163621057e-16 4.94427979154e-16 5.85516640477e-16 4.05945552601e-16 3.20493566838e-16 3.05502487669e-16 1.98098472016e-16 3.08761680099e-16 2.42929117799e-16 1.29304893641e-16 3.12411562867e-16 1.9294066245e-16 9.57148118162e-17 3.90692151e-16 2.79512497559e-16
8.16948400209e-16 7.65124053775e-16 7.91049140802e-16 8.10944193989e-16 9.28043066071e-16 9.67056214391e-16 1.00637658593e-15 9.62955281209e-16 9.08209310729e-16 8.26453692407e-16 7.2326468469e-16 6.42182416273e-16 5.47252801613e-16 4.19288847846e-16 5.05977472146e-16 3.63373715124e-16 2.53662870596e-16 2.93983286707e-16 1.62638417022e-16 2.42929117799e-16 2.39065313781e-16 1.50252234299e-16 2.74336534313e-16 1.37576578263e-16 5.16769205697e-17 1.89448833804e-16 1.64272187841e-16
5.72416349188e-16 5.46052599555e-16 5.87541632174e-16 5.87020319927e-16 6.84711858929e-16 7.12539993029e-16 7.24618748552e-16 6.65201007514e-16 6.40420319879e-16 5.53010629193e-16 4.86860793558e-16 4.46032999721e-16 3.95383848298e-16 2.82671559797e-16 3.68566277373e-16 2.55841151083e-16 1.4738693131e-16 1.98581678048e-16 7.92508428405e-17 1.29304893641e-16 1.50252234299e-16 1.26257697133e-16 1.72014507685e-16 9.27168920274e-17 2.63516356484e-17 8.61494585798e-17 5.15265902032e-17
3.38883069108e-16 3.49576736267e-16 4.66006062925e-16 4.32581266146e-16 7.36195253573e-16 8.33349527995e-16 9.76133928622e-16 1.01638722907e-15 1.01406151008e-15 9.91159732239e-16 9.14865725067e-16 8.56678074337e-16 8.26536729211e-16 5.71644363064e-16 8.44158751e-16 4.11935408287e-16 2.17083311775e-16 1.75218657589e-16 2.3035745301e-16 3.12411562867e-16 2.74336534313e-16 1.72014507685e-16 6.00478649163e-16 2.50196825217e-16 7.95547965739e-17 9.9883060479e-16 4.17521631838e-16
4.90866354787e-16 4.40163087736e-16 4.50603628552e-16 4.20569309507e-16 5.51463866813e-16 6.09267232026e-16 6.5147152803e-16 6.56841236388e-16 6.37777623967e-16 6.03683806064e-16 5.6603782456e-16 5.29142937167e-16 4.94060827117e-16 3.71400465537e-16 4.92013886727e-16 2.91502804021e-16 1.91388005144e-16 1.62027728138e-16 1.22272275158e-16 1.9294066245e-16 1.37576578263e-16 9.27168920274e-17 2.50196825217e-16 1.73245786865e-16 7.43889231796e-17 4.58172379191e-16 2.32421400234e-16
3.59838828677e-16 3.01126868145e-16 2.62406750343e-16 2.51710390404e-16 2.40871167692e-16 2.65082391679e-16 2.69949696997e-16 2.92781932749e-16 2.73599724046e-16 2.74948738478e-16 2.35908727204e-16 2.09335057473e-16 1.74199650196e-16 1.51856366227e-16 1.78332101432e-16 1.22439850693e-16 1.1656298578e-16 8.99222175898e-17 5.77398701567e-17 9.57148118162e-17 5.16769205697e-17 2.63516356484e-17 7.95547965739e-17 7.43889231796e-17 7.017237706e-17 1.9780458506e-16 1.02719162253e-16
-8.12842840141e-16 -7.10462845841e-16 -5.67456202111e-16 -6.96830086701e-16 -2.18096973425e-16 -1.32535507531e-17 2.95517478643e-16 5.84215983567e-16 6.84153740899e-16 8.84236953601e-16 9.43806545853e-16 9.55084822513e-16 1.09104223543e-15 7.39466422354e-16 1.24479852369e-15 3.76252511041e-16 1.62859411379e-16 -1.63680531512e-16 3.31298535912e-16 3.90692151e-16 1.89448833804e-16 8.61494585798e-17 9.9883060479e-16 4.58172379191e-16 1.9780458506e-16 2.60342364919e-15 9.60983479318e-16
2.19850531492e-16 1.86342375255e-16 1.84163839583e-16 1.705345276e-16 3.51930610608e-16 4.23185332632e-16 5.59667118537e-16 6.59055737402e-16 6.40243221495e-16 7.06382353564e-16 6.94106482058e-16 6.37733175986e-16 6.10835439345e-16 4.7806037734e-16 6.16383438722e-16 3.16496266077e-16 2.31742168727e-16 1.03239673918e-16 2.23894039817e-16 2.79512497559e-16 1.64272187841e-16 5.15265902032e-17 4.17521631838e-16 2.32421400234e-16 1.02719162253e-16 9.60983479318e-16 5.26825730796e-16


==> data_release_GCE/covariance_scanGP_matrix_all_final_release3.dat <==
3.99763907971e-15 3.75419857934e-15 3.31516518772e-15 2.97327214386e-15 2.4404832504e-15 2.32227549333e-15 1.91539425996e-15 1.65638404406e-15 1.15174090586e-15 9.20995475751e-16 7.90359058192e-16 3.80008446459e-16 4.34606729434e-16 4.5464430324e-16 4.50242936404e-16 1.52445206825e-16 3.81876308163e-16 2.80367404349e-16 5.85480845861e-17 1.59476327876e-16 1.95959176026e-16 6.79891009849e-17 -2.92748975797e-16 -2.980244231e-16 1.15799586236e-16 -4.52972025483e-17 5.01637346585e-16
3.75419857934e-15 3.59355591095e-15 3.22708136982e-15 2.92696868443e-15 2.43708062365e-15 2.32238578834e-15 1.92941505365e-15 1.6696828997e-15 1.1792018459e-15 9.59321064353e-16 8.17034037894e-16 4.20195782767e-16 4.70330085941e-16 4.73494403869e-16 4.74078582007e-16 1.81522777522e-16 3.73232959483e-16 2.91475549001e-16 8.43710747843e-17 1.66324250921e-16 2.00272368535e-16 4.90564080706e-17 -2.95840171144e-16 -2.89108585194e-16 1.57579590503e-16 3.84866424799e-17 4.99712908046e-16
3.31516518772e-15 3.22708136982e-15 2.96600008515e-15 2.72615124182e-15 2.31657929979e-15 2.21118800408e-15 1.84835242745e-15 1.60114646341e-15 1.14469314143e-15 9.48728014192e-16 8.00615990508e-16 4.36427049158e-16 4.71973049509e-16 4.61464837748e-16 4.56915257625e-16 1.94406313162e-16 3.5692366967e-16 2.82914157688e-16 9.24888395299e-17 1.67038929639e-16 2.06386877687e-16 1.7260481233e-17 -2.64578665971e-16 -2.77204177247e-16 1.67514497212e-16 8.70799919465e-17 4.98652237002e-16
2.97327214386e-15 2.92696868443e-15 2.72615124182e-15 2.55423390196e-15 2.20985630464e-15 2.12526218467e-15 1.78797741613e-15 1.55391647654e-15 1.13391709462e-15 9.595599085e-16 8.13637410131e-16 4.77180903058e-16 4.98383293838e-16 4.76783559455e-16 4.75242750644e-16 2.24951342823e-16 3.73646717868e-16 3.14452593792e-16 1.25123536224e-16 1.88542588772e-16 2.11107415136e-16 1.98195489322e-17 -2.23567761153e-16 -2.4522002839e-16 2.18491801677e-16 1.46848335242e-16 5.74063456442e-16
2.4404832504e-15 2.43708062365e-15 2.31657929979e-15 2.20985630464e-15 1.96491728315e-15 1.90055953525e-15 1.61613622816e-15 1.41537017869e-15 1.05727167573e-15 9.18345223286e-16 7.76014373846e-16 4.8913448441e-16 4.94154744053e-16 4.65536297769e-16 4.53283261785e-16 2.43429037249e-16 3.67984399239e-16 3.12454526766e-16 1.44186294998e-16 2.01630718757e-16 2.0743333362e-16 9.43638411056e-18 -1.49635519832e-16 -2.06893426526e-16 2.54042604874e-16 1.97545727034e-16 6.21856291474e-16
2.32227549333e-15 2.32238578834e-15 2.21118800408e-15 2.12526218467e-15 1.90055953525e-15 1.86758771569e-15 1.60062305167e-15 1.41210287383e-15 1.08249910597e-15 9.44424006871e-16 8.1459022161e-16 5.3694003261e-16 5.33595890647e-16 5.0102226309e-16 4.83696152433e-16 2.74872509927e-16 3.92649889876e-16 3.48731651369e-16 1.70114448824e-16 2.29363920459e-16 2.06674751365e-16 3.43471894534e-17 -1.23324202222e-16 -1.94357073538e-16 3.24857559844e-16 1.96856807567e-16 6.22933810465e-16
1.91539425996e-15 1.92941505365e-15 1.84835242745e-15 1.78797741613e-15 1.61613622816e-15 1.60062305167e-15 1.40222268025e-15 1.25357430204e-15 9.88964725214e-16 8.64337467536e-16 7.55234165828e-16 5.16570841006e-16 5.10157454751e-16 4.71098494461e-16 4.47573139259e-16 2.78912346476e-16 3.47079651415e-16 3.23841481683e-16 1.57835178648e-16 2.27172463598e-16 1.84171214887e-16 3.74046239632e-17 -9.67186409512e-17 -1.57910363653e-16 3.24971907947e-16 2.01419022164e-16 5.71873047418e-16
1.65638404406e-15 1.6696828997e-15 1.60114646341e-15 1.55391647654e-15 1.41537017869e-15 1.41210287383e-15 1.25357430204e-15 1.14263373444e-15 9.20748348407e-16 8.1243742391e-16 7.08408640229e-16 5.00085216799e-16 4.96387627478e-16 4.58082776688e-16 4.22090981773e-16 2.79858933655e-16 3.29886034553e-16 3.10533467914e-16 1.60963689114e-16 2.31800330032e-16 1.65187599185e-16 4.6250461394e-17 -6.71884163701e-17 -1.26524963889e-16 3.39252247699e-16 1.95014094308e-16 5.73632164779e-16
1.15174090586e-15 1.1792018459e-15 1.14469314143e-15 1.13391709462e-15 1.05727167573e-15 1.08249910597e-15 9.88964725214e-16 9.20748348407e-16 7.92726306212e-16 7.00165249766e-16 6.29040261163e-16 4.71456784012e-16 4.58136852123e-16 4.20506073646e-16 3.75202578675e-16 2.82604764413e-16 2.81392021712e-16 2.84048727121e-16 1.59356308157e-16 2.22607287795e-16 1.36738430276e-16 5.27587263299e-17 -1.53314411805e-17 -9.08923102719e-17 3.48776041826e-16 1.92242937275e-16 5.1070021715e-16
9.20995475751e-16 9.59321064353e-16 9.48728014192e-16 9.595599085e-16 9.18345223286e-16 9.44424006871e-16 8.64337467536e-16 8.1243742391e-16 7.00165249766e-16 6.52197914621e-16 5.69405936408e-16 4.4300132411e-16 4.29593002578e-16 4.00055526745e-16 3.46961392101e-16 2.64920120416e-16 2.84825823594e-16 2.75541811578e-16 1.77226870664e-16 2.22727538031e-16 1.35650700933e-16 4.71685441558e-17 2.41104220637e-17 -5.88951526168e-17 3.53361341154e-16 2.16742770254e-16 5.21132255218e-16
7.90359058192e-16 8.17034037894e-16 8.00615990508e-16 8.13637410131e-16 7.76014373846e-16 8.1459022161e-16 7.55234165828e-16 7.08408640229e-16 6.29040261163e-16 5.69405936408e-16 5.26300026411e-16 4.04806527926e-16 3.86569776342e-16 3.53441290881e-16 3.18440377733e-16 2.39732534751e-16 2.46743765125e-16 2.48897797625e-16 1.46674071018e-16 2.01325638612e-16 1.19893791643e-16 5.75829491826e-17 2.20820359982e-17 -5.88159690477e-17 3.21609395377e-16 1.80871211301e-16 4.39279179278e-16
3.80008446459e-16 4.20195782767e-16 4.36427049158e-16 4.77180903058e-16 4.8913448441e-16 5.3694003261e-16 5.16570841006e-16 5.00085216799e-16 4.71456784012e-16 4.4300132411e-16 4.04806527926e-16 3.51120102665e-16 3.22948049434e-16 2.97801763561e-16 2.5602174574e-16 2.16878675066e-16 2.08630925804e-16 2.22339951586e-16 1.50683546473e-16 1.85700439572e-16 1.05755752928e-16 6.10406544318e-17 7.29684618998e-17 -4.28196812113e-18 3.24878965725e-16 1.78206370774e-16 3.52159837453e-16
4.34606729434e-16 4.70330085941e-16 4.71973049509e-16 4.98383293838e-16 4.94154744053e-16 5.33595890647e-16 5.10157454751e-16 4.96387627478e-16 4.58136852123e-16 4.29593002578e-16 3.86569776342e-16 3.22948049434e-16 3.16903058335e-16 2.88724409482e-16 2.52928560493e-16 2.02819691163e-16 1.93351682853e-16 2.06995407961e-16 1.46018964967e-16 1.67122074817e-16 8.50712825217e-17 6.06231540907e-17 3.43718671375e-17 -8.55282530457e-18 3.08877206479e-16 1.71448544704e-16 3.42546641177e-16
4.5464430324e-16 4.73494403869e-16 4.61464837748e-16 4.76783559455e-16 4.65536297769e-16 5.0102226309e-16 4.71098494461e-16 4.58082776688e-16 4.20506073646e-16 4.00055526745e-16 3.53441290881e-16 2.97801763561e-16 2.88724409482e-16 2.89782829253e-16 2.2872806859e-16 1.93479420031e-16 2.01001031528e-16 1.94471453115e-16 1.39500373835e-16 1.59240282692e-16 8.27596401577e-17 4.67837084285e-17 4.96909944076e-17 6.4502159241e-18 2.81627377236e-16 1.37841340331e-16 3.29868374804e-16
4.50242936404e-16 4.74078582007e-16 4.56915257625e-16 4.75242750644e-16 4.53283261785e-16 4.83696152433e-16 4.47573139259e-16 4.22090981773e-16 3.75202578675e-16 3.46961392101e-16 3.18440377733e-16 2.5602174574e-16 2.52928560493e-16 2.2872806859e-16 2.31521272399e-16 1.63925025663e-16 1.69603665048e-16 1.808982649e-16 1.28527929115e-16 1.3569385273e-16 8.7267953795e-17 5.90278907727e-17 1.6704622937e-17 -6.59867351167e-18 2.42145909785e-16 1.37970250923e-16 3.02800514367e-16
1.52445206825e-16 1.81522777522e-16 1.94406313162e-16 2.24951342823e-16 2.43429037249e-16 2.74872509927e-16 2.78912346476e-16 2.79858933655e-16 2.82604764413e-16 2.64920120416e-16 2.39732534751e-16 2.16878675066e-16 2.02819691163e-16 1.93479420031e-16 1.63925025663e-16 1.68338770862e-16 1.25494529499e-16 1.38209957313e-16 1.08263941871e-16 1.20455988977e-16 8.26522988219e-17 1.78689865413e-17 5.56822075183e-17 -8.69672549208e-19 1.90039345659e-16 1.07432465333e-16 2.45595069715e-16
3.81876308163e-16 3.73232959483e-16 3.5692366967e-16 3.73646717868e-16 3.67984399239e-16 3.92649889876e-16 3.47079651415e-16 3.29886034553e-16 2.81392021712e-16 2.84825823594e-16 2.46743765125e-16 2.08630925804e-16 1.93351682853e-16 2.01001031528e-16 1.69603665048e-16 1.25494529499e-16 1.92297660619e-16 1.60570784143e-16 1.18554427903e-16 1.33886340101e-16 9.12514612588e-17 4.98550756512e-17 7.71315033385e-17 8.83124790216e-18 2.03244985617e-16 8.98919597469e-17 3.23616649667e-16
2.80367404349e-16 2.91475549001e-16 2.82914157688e-16 3.14452593792e-16 3.12454526766e-16 3.48731651369e-16 3.23841481683e-16 3.10533467914e-16 2.84048727121e-16 2.75541811578e-16 2.48897797625e-16 2.22339951586e-16 2.06995407961e-16 1.94471453115e-16 1.808982649e-16 1.38209957313e-16 1.60570784143e-16 1.79283350397e-16 1.27348698326e-16 1.27422165209e-16 7.5419767214e-17 6.50046438365e-17 5.92409619357e-17 1.57263442291e-17 2.37174330237e-16 1.13922057878e-16 2.46036191804e-16
5.85480845861e-17 8.43710747843e-17 9.24888395299e-17 1.25123536224e-16 1.44186294998e-16 1.70114448824e-16 1.57835178648e-16 1.60963689114e-16 1.59356308157e-16 1.77226870664e-16 1.46674071018e-16 1.50683546473e-16 1.46018964967e-16 1.39500373835e-16 1.28527929115e-16 1.08263941871e-16 1.18554427903e-16 1.27348698326e-16 1.34359737215e-16 9.59049187633e-17 6.61771116809e-17 4.50467315815e-17 7.43359767104e-17 1.8794822226e-17 2.11317492312e-16 1.14790673083e-16 2.05839237361e-16
1.59476327876e-16 1.66324250921e-16 1.67038929639e-16 1.88542588772e-16 2.01630718757e-16 2.29363920459e-16 2.27172463598e-16 2.31800330032e-16 2.22607287795e-16 2.22727538031e-16 2.01325638612e-16 1.85700439572e-16 1.67122074817e-16 1.59240282692e-16 1.3569385273e-16 1.20455988977e-16 1.33886340101e-16 1.27422165209e-16 9.59049187633e-17 1.43779613389e-16 7.42961036653e-17 6.15528601432e-17 8.99872116932e-17 2.74237857282e-19 1.76499805663e-16 1.09026627964e-16 2.59195892602e-16
1.95959176026e-16 2.00272368535e-16 2.06386877687e-16 2.11107415136e-16 2.0743333362e-16 2.06674751365e-16 1.84171214887e-16 1.65187599185e-16 1.36738430276e-16 1.35650700933e-16 1.19893791643e-16 1.05755752928e-16 8.50712825217e-17 8.27596401577e-17 8.7267953795e-17 8.26522988219e-17 9.12514612588e-17 7.5419767214e-17 6.61771116809e-17 7.42961036653e-17 1.47060711778e-16 -1.72657640511e-17 6.20846256762e-17 -2.89896808264e-17 7.05478247531e-17 5.80740642137e-17 1.68199313405e-16
6.79891009849e-17 4.90564080706e-17 1.7260481233e-17 1.98195489322e-17 9.43638411056e-18 3.43471894534e-17 3.74046239632e-17 4.6250461394e-17 5.27587263299e-17 4.71685441558e-17 5.75829491826e-17 6.10406544318e-17 6.06231540907e-17 4.67837084285e-17 5.90278907727e-17 1.78689865413e-17 4.98550756512e-17 6.50046438365e-17 4.50467315815e-17 6.15528601432e-17 -1.72657640511e-17 1.58350553298e-16 3.67267838454e-17 4.75588905673e-17 1.36646025816e-16 6.72899306764e-17 8.81707223013e-17
-2.92748975797e-16 -2.95840171144e-16 -2.64578665971e-16 -2.23567761153e-16 -1.49635519832e-16 -1.23324202222e-16 -9.67186409512e-17 -6.71884163701e-17 -1.53314411805e-17 2.41104220637e-17 2.20820359982e-17 7.29684618998e-17 3.43718671375e-17 4.96909944076e-17 1.6704622937e-17 5.56822075183e-17 7.71315033385e-17 5.92409619357e-17 7.43359767104e-17 8.99872116932e-17 6.20846256762e-17 3.67267838454e-17 1.95061861543e-16 4.67938088286e-17 1.06613563704e-16 8.13753442655e-17 1.69530876996e-16
-2.980244231e-16 -2.89108585194e-16 -2.77204177247e-16 -2.4522002839e-16 -2.06893426526e-16 -1.94357073538e-16 -1.57910363653e-16 -1.26524963889e-16 -9.08923102719e-17 -5.88951526168e-17 -5.88159690477e-17 -4.28196812113e-18 -8.55282530457e-18 6.4502159241e-18 -6.59867351167e-18 -8.69672549208e-19 8.83124790216e-18 1.57263442291e-17 1.8794822226e-17 2.74237857282e-19 -2.89896808264e-17 4.75588905673e-17 4.67938088286e-17 1.87929611354e-16 4.67094589581e-17 3.87270689025e-17 3.29593930465e-18
1.15799586236e-16 1.57579590503e-16 1.67514497212e-16 2.18491801677e-16 2.54042604874e-16 3.24857559844e-16 3.24971907947e-16 3.39252247699e-16 3.48776041826e-16 3.53361341154e-16 3.21609395377e-16 3.24878965725e-16 3.08877206479e-16 2.81627377236e-16 2.42145909785e-16 1.90039345659e-16 2.03244985617e-16 2.37174330237e-16 2.11317492312e-16 1.76499805663e-16 7.05478247531e-17 1.36646025816e-16 1.06613563704e-16 4.67094589581e-17 5.07394941193e-16 1.98055386222e-16 2.44402799392e-16
-4.52972025483e-17 3.84866424799e-17 8.70799919465e-17 1.46848335242e-16 1.97545727034e-16 1.96856807567e-16 2.01419022164e-16 1.95014094308e-16 1.92242937275e-16 2.16742770254e-16 1.80871211301e-16 1.78206370774e-16 1.71448544704e-16 1.37841340331e-16 1.37970250923e-16 1.07432465333e-16 8.98919597469e-17 1.13922057878e-16 1.14790673083e-16 1.09026627964e-16 5.80740642137e-17 6.72899306764e-17 8.13753442655e-17 3.87270689025e-17 1.98055386222e-16 3.15021673481e-16 2.9875062355e-16
5.01637346585e-16 4.99712908046e-16 4.98652237002e-16 5.74063456442e-16 6.21856291474e-16 6.22933810465e-16 5.71873047418e-16 5.73632164779e-16 5.1070021715e-16 5.21132255218e-16 4.39279179278e-16 3.52159837453e-16 3.42546641177e-16 3.29868374804e-16 3.02800514367e-16 2.45595069715e-16 3.23616649667e-16 2.46036191804e-16 2.05839237361e-16 2.59195892602e-16 1.68199313405e-16 8.81707223013e-17 1.69530876996e-16 3.29593930465e-18 2.44402799392e-16 2.9875062355e-16 1.15634031339e-15


==> data_release_GCE/figs_4_9_13_14_15_excess_spectra_R10_syst.yaml <==
{Energy: [0.12071067869801057, 0.17071067893798758, 0.24142135739602114, 0.34142135787597516,
    0.48284271479204227, 0.6828427157519503, 0.9656854295840845, 1.3656854315039006,
    1.931370859168169, 2.7313708630078013, 3.862741718336338, 5.462741726015603, 7.725483436672676,
    10.925483452031205, 15.450966873345353, 21.85096690406241, 30.901933746690705,
    43.70193380812482, 61.80386749338141, 87.40386761624964, 123.60773498676282, 174.80773523249928,
    247.21546997352564, 349.61547046499857, 494.4309399470513, 699.2309409299971,
    988.8618798941026], Energy_unit: GeV, GCexcess_Sample: [-8.397105775381594e-08,
    -5.721224040585275e-08, -4.050912241054879e-08, -4.618482983339519e-09, 2.296539550461519e-08,
    5.770590184603568e-08, 1.2580819220682958e-07, 1.6791347625799097e-07, 1.8522646125362482e-07,
    1.8813475431507e-07, 2.1239265993941528e-07, 1.8304929163540847e-07, 1.3577355944848044e-07,
    1.2151608305215822e-07, 7.822425636289611e-08, 9.159335705138458e-08, 9.26551723989143e-08,
    5.492497314877352e-08, 9.718301722559942e-08, 5.00916273993001e-08, 8.287854832414369e-08,
    4.6369288665838844e-08, 4.619204216801803e-08, 5.268683464694663e-10, 3.7323069054901474e-08,
    -5.034212326901476e-08, -6.006075220925753e-08], GCexcess_Sample_stat: [7.92292059718172e-09,
    6.813555595190321e-09, 6.3429867444508605e-09, 5.345565372875288e-09, 5.60076630891333e-09,
    6.011709264461759e-09, 6.575637049742023e-09, 6.4322835778105686e-09, 6.886386157268808e-09,
    7.590016665412555e-09, 9.346447530103444e-09, 1.0589652095787256e-08, 1.121258355779002e-08,
    1.1558302484552326e-08, 1.254853483864786e-08, 1.2827325133980924e-08, 1.3354735282345843e-08,
    1.3497742497498336e-08, 1.5457964600879588e-08, 1.3562948285376337e-08, 1.352699369930236e-08,
    1.3472188058729066e-08, 1.4661430513207311e-08, 1.9822602027311572e-08, 1.6073087378126912e-08,
    2.498342554711088e-08, 3.429463571388352e-08], GCexcess_all: {3-component_SCA: [
      -4.0097509816063495e-08, -2.7709549476449137e-08, -6.760094742070536e-09, 9.343999607916534e-10,
      1.4853191571684492e-08, 1.8114089034632892e-08, 3.385187141760001e-08, 3.147269899032422e-08,
      5.351802548885249e-08, 6.691480645349784e-08, 6.029687504544555e-08, 1.701355267248502e-08,
      -3.183145258276422e-08, 4.964979126284184e-09, -1.3493577343893278e-08, 1.1221209646199865e-10,
      1.276007117155115e-08, -1.3938225551436954e-08, 2.7782302891513107e-09, -4.6404722516162056e-09,
      2.1596763668119183e-08, -9.02228674175049e-09, -3.171636766244671e-08, -1.4341563412400291e-08,
      -4.7878185844371454e-08, -2.4490460648650658e-08, -1.8145066538888252e-07],
    3FGL_ps_R10_template: [-5.224256563336779e-08, -1.642084427671804e-08, 2.572260994789313e-08,
      6.482772950086574e-08, 1.1746327714293053e-07, 1.3967737916535442e-07, 1.6799103240423162e-07,
      1.9458796032739963e-07, 2.0315848683840207e-07, 1.9475219749345344e-07, 2.2077701219061514e-07,
      1.840490470633692e-07, 1.3780698310525232e-07, 1.2898357459628597e-07, 8.201223202895069e-08,
      9.701600335640683e-08, 9.334363937707258e-08, 5.773077065557179e-08, 9.179388518986148e-08,
      6.71732474075672e-08, 8.645960867814464e-08, 3.576053856462792e-08, 3.992684000535349e-08,
      2.2595959077678758e-10, 3.5268263121778605e-08, -2.3709479114304427e-08, -7.166746744169619e-08],
    Clean: [-1.08909583335764e-07, -7.547378907530803e-08, -4.586900975516844e-08,
      -1.0154146353459141e-08, 1.4789861488987072e-08, 5.797906012997041e-08, 1.1741010780958438e-07,
      1.6732376914991166e-07, 1.8644288615113011e-07, 1.9557561072611359e-07, 2.0621371262560944e-07,
      1.6809639945446255e-07, 1.367475661246543e-07, 1.1765272915193767e-07, 7.835516734501587e-08,
      9.263691172379961e-08, 8.358691702197732e-08, 7.243620329809045e-08, 8.978870103352037e-08,
      6.42329141628795e-08, 7.800684917891113e-08, 3.927144290611992e-08, 3.420092306354692e-08,
      -1.8703923498550603e-09, -6.064908282316144e-10, -5.882566489048306e-08, -2.7619747309599956e-08],
    Fermipy_ps_R10_template: [1.0240387700836923e-07, 1.1752815123983253e-07, 1.1538732572161359e-07,
      1.3244265928411226e-07, 1.355054259515216e-07, 1.3929280629231392e-07, 1.646953487672002e-07,
      1.8099108359160425e-07, 1.8434631014734793e-07, 1.865064546130342e-07, 2.1311057127652972e-07,
      1.7474107588980162e-07, 1.427197686576643e-07, 1.2353197514703567e-07, 8.172984631882044e-08,
      9.249312784404757e-08, 9.761691412875175e-08, 5.89385695779617e-08, 9.664448277351653e-08,
      5.43989072451844e-08, 8.645960867814464e-08, 4.249391167850754e-08, 4.685890466790843e-08,
      1.3025926380754507e-09, 3.5268263121778605e-08, -2.3709479114304427e-08, -7.166746744169619e-08],
    ICS_CMZ_3D_z=2kpc_100pc: [-1.110661138595653e-07, -9.239700039880106e-08, -6.686112991266695e-08,
      -3.8329642887069466e-08, 2.4555136742524107e-08, 6.105402257024721e-08, 1.2656054017361003e-07,
      1.6670083740172096e-07, 1.8547450404969583e-07, 1.864987028341424e-07, 2.0783774880165927e-07,
      1.91641136487006e-07, 1.5145470683562682e-07, 1.41007674768721e-07, 9.504961912681583e-08,
      1.1287695069051548e-07, 1.0939664983693655e-07, 6.978496452532823e-08, 9.473862546067924e-08,
      6.000521537701717e-08, 7.97083656065423e-08, 3.78536529925462e-08, 4.3229209239372073e-08,
      1.6811063049218462e-08, 2.3167952875806925e-08, -2.0897960089788384e-08, -1.3347483465702866e-07],
    ICS_CMZ_3D_z=4kpc_100pc: [-1.031137710986686e-07, -7.95118357058583e-08, -6.290411277168243e-08,
      -3.485305086500651e-08, 2.3772286591373725e-08, 6.089645919755031e-08, 9.81113156804064e-08,
      1.6761761139461145e-07, 1.8615062551984919e-07, 1.8539787972788785e-07, 2.118766844758567e-07,
      1.7599289173916066e-07, 1.2801262771695706e-07, 1.1966005832507137e-07, 9.918885909231126e-08,
      1.2078340909048486e-07, 9.24900182973531e-08, 7.250634381063414e-08, 9.65838435590346e-08,
      6.11872307915453e-08, 8.393085590033659e-08, 3.5243685957190684e-08, 4.4629742740832135e-08,
      7.45033465334622e-09, 2.838356205694185e-08, -3.545427324327527e-08, -1.4288671399101123e-07],
    ICS_CMZ_3D_z=8kpc_100pc: [-1.0112846747741255e-07, -8.941743217744682e-08, -1.3925242914187543e-07,
      -1.5038122706073542e-07, -2.05342423968736e-07, -1.3650523308310538e-07, -1.2739336516298458e-07,
      3.7427925899953344e-08, 2.1638071234425174e-08, 1.3437403486936262e-07, 1.7477921829005992e-07,
      1.7979386913102385e-07, 1.3663451181892324e-07, 1.211090951537767e-07, 7.214142110266253e-08,
      9.402378511471614e-08, 9.296314140354237e-08, 5.9414753102351045e-08, 9.447333834618596e-08,
      5.960380950509413e-08, 8.222952784918901e-08, 3.933396566706139e-08, 4.2189057976166266e-08,
      9.577875625277137e-09, 2.89059105036188e-08, -2.71826639462417e-08, -1.321497075642833e-07],
    IC_5_rings: [-7.588354159192311e-08, -5.907181914408813e-08, -7.092452243918933e-08,
      -2.657356779909727e-08, -3.8625327609332723e-08, -1.2918479630891766e-08, 4.004885520161588e-08,
      8.557693428539478e-08, 9.549847689202922e-08, 1.096795997438371e-07, 1.3546764031562525e-07,
      1.0205189623653744e-07, 4.950004085672093e-08, 7.221891118688692e-08, -1.0795631513961948e-08,
      6.359879511392048e-08, 9.0603460263326e-08, 5.7210985799849474e-08, 8.225200494114959e-08,
      4.1063945469348e-08, 6.450792889025009e-08, 1.9923876993986156e-08, -1.9072575666884953e-08,
      -2.208081288451434e-08, 3.732306905490589e-08, -1.5218111717647996e-07, -1.0482269095068563e-07],
    IC_bulge_bar: [-3.206144926681362e-08, -2.6065619407127654e-08, -3.1522319824924244e-08,
      -4.6184829833462574e-09, 7.516377961083648e-09, 2.851530718183849e-08, 5.824839709509629e-08,
      1.3072291920126717e-07, 9.316539047112057e-08, 1.2671175472278908e-07, 1.113408980770467e-07,
      3.895370947290873e-08, 2.1346924972098376e-08, 8.682593512239888e-08, -2.5589638410686604e-09,
      7.846191407551122e-08, 9.26551723989133e-08, 5.4924973148773825e-08, 9.718301722559611e-08,
      2.7301811333084584e-08, 8.287854832414352e-08, 4.636928866583718e-08, -6.255991207681288e-08,
      -3.6786968281878695e-08, 1.471753789156068e-08, -2.4973728319222285e-07, -2.5306755881285634e-07],
    IC_combined: [-2.3138115109809448e-07, -2.0003192973355603e-07, -1.9207227074050786e-07,
      -1.708195726658524e-07, -1.424427632043349e-07, -1.0430054187904337e-07, -4.0283928137081406e-08,
      1.8312221128644905e-08, 4.751681436171203e-08, 7.074727346750272e-08, 1.1787972298891707e-07,
      1.0265570145074063e-07, 7.75338772770122e-08, 7.60182287272347e-08, 3.454893256256724e-08,
      5.146987772028976e-08, 5.896806427180045e-08, 7.71166458525746e-09, 7.239231889009332e-08,
      2.8949110991133424e-08, 4.4080413232083386e-08, 1.592572073860338e-08, 1.76460924935635e-08,
      -1.1402780991210544e-09, 3.835081529355166e-08, -2.001904774243618e-09, -7.562276190020234e-08],
    IG_ROI10: [4.8351226882099714e-08, 5.267265151784315e-08, 2.503131028186427e-08,
      6.022718399929443e-08, 4.464567140203393e-08, 8.606395987547641e-08, 9.967252638466806e-08,
      1.320519347640516e-07, 1.2950910857403269e-07, 1.3753261042038534e-07, 1.479903794455531e-07,
      1.0781619707821454e-07, 9.048973221984414e-08, 7.591465483964975e-08, 1.7398040580072393e-08,
      4.898703773468441e-08, 5.146442576529335e-08, 2.983688655293666e-08, 5.4624706646928435e-08,
      1.831624958795693e-08, 4.8573331049720176e-08, 3.809048146571326e-08, -2.3082235438908177e-08,
      -8.563279113478341e-08, 1.3799987137533556e-08, -2.4412719499486173e-07, -1.905718445170582e-08],
    IG_ROI20: [-8.172277498865532e-08, -6.05542000541703e-08, -6.855967213020314e-08,
      -1.8232868059623873e-08, -3.536867352605517e-09, 3.76001936499356e-08, 8.755837255017192e-08,
      1.3636217710556486e-07, 1.4966300096986771e-07, 1.7244342738674036e-07, 1.8622964667237566e-07,
      1.5737913400968175e-07, 1.1233952088604573e-07, 1.1414363628319805e-07, 5.4626631418296436e-08,
      7.065695975498707e-08, 8.827928956779441e-08, 3.4478958605448093e-08, 7.913273271176483e-08,
      4.31480767107397e-08, 4.9043530837100204e-08, 8.000939752797908e-09, 9.638445824715637e-09,
      -1.0497153229228867e-08, 2.0213559784027493e-08, -1.1505296492137168e-07, -2.7000196660134667e-08],
    IG_ROI30: [-1.366524205279782e-07, -1.106150151491576e-07, -1.23104076482099e-07,
      -8.987239966843421e-08, -7.830786802526765e-08, -4.412671808671694e-08, 1.102939908430935e-08,
      5.545386851729208e-08, 7.646156569372389e-08, 9.864993520252734e-08, 1.3537530858457043e-07,
      1.1232395695771243e-07, 8.374946208680084e-08, 8.35455207081715e-08, 3.86537725660614e-08,
      5.8146856680676105e-08, 6.938981930714622e-08, 1.4535496605167131e-08, 7.076445333821339e-08,
      3.666231804103569e-08, 5.4153105673828195e-08, 1.732372606285225e-08, 1.7479773393844806e-08,
      1.5924243562289222e-08, 5.9876732362487e-08, -8.345379695826185e-08, -4.37306987476404e-08],
    No_mask_near_GC: [-1.197828130484237e-07, -9.034092071095875e-08, -8.195398964429073e-08,
      -5.041758815371985e-08, -1.3382588517559826e-08, 3.069225581566418e-08, 1.0124264187958255e-07,
      1.41769865118982e-07, 1.3380262371034058e-07, 1.799806272517171e-07, 2.0294774232323488e-07,
      1.7364133759656657e-07, 1.1748103010336569e-07, 9.980954693025408e-08, 4.6334909846886045e-08,
      4.039520156409374e-08, 5.233750055965949e-08, 4.69859160924299e-08, 1.56810681338112e-08,
      7.839520284553458e-10, 5.769920307052089e-08, -4.83718958027317e-09, 7.148085308713437e-08,
      -3.5446442031468836e-08, -7.080427452862507e-08, -5.7473727921803707e-08, -3.4896715684410486e-08],
    OBstars: [3.8928954328489855e-08, 4.787902005768561e-08, 4.617667706815506e-08,
      7.939296548474045e-08, 1.19887931399228e-07, 1.6439543696886715e-07, 2.3328285913287433e-07,
      2.7711695793992563e-07, 2.849038846431641e-07, 2.864567601757388e-07, 3.0620398571081383e-07,
      2.6532124932575153e-07, 2.0874214087055975e-07, 1.870826303082176e-07, 1.4931255058159812e-07,
      1.530422638222086e-07, 1.3865936113229052e-07, 9.660333021737838e-08, 1.1802343655012031e-07,
      9.301051081519996e-08, 1.037598708704568e-07, 5.0626107367413495e-08, 6.203168156384862e-08,
      3.317338268991914e-08, 5.4289735373197704e-08, 2.0758773322502667e-09, -3.267225649059871e-08],
    Opt_thin: [-1.2716741241745212e-07, -9.731387293648346e-08, -8.025687982725503e-08,
      -4.481979267105796e-08, 4.045747014050168e-09, 3.475500859607075e-08, 1.081147784919904e-07,
      1.4920578567895967e-07, 1.6719257934364226e-07, 1.765015292211963e-07, 2.124891854422715e-07,
      1.8244236947549677e-07, 1.3845656480518646e-07, 1.2152458788192095e-07, 7.433793834472902e-08,
      9.303800630610406e-08, 8.538033876564193e-08, 5.434734922928792e-08, 9.315100240773592e-08,
      5.166884030862558e-08, 8.129102110392726e-08, 3.7282873528603967e-08, 4.211772032571375e-08,
      -5.683344615296379e-10, 2.7001628257781246e-08, -4.9266111209564354e-08, -6.08653859159799e-08],
    P8_PS_R10_template: [4.1072321037168625e-08, 3.154842070950465e-08, 2.0574487048078966e-08,
      5.319853399922467e-08, 8.16303980961173e-08, 1.1619708990589858e-07, 1.5203156684670648e-07,
      1.8354731835029708e-07, 1.9260347933343218e-07, 1.920830931887933e-07, 2.1472048658741607e-07,
      1.7014549946390092e-07, 1.3840865516615454e-07, 1.1620930122428667e-07, 8.208779575141657e-08,
      9.961355468359093e-08, 8.970539618325762e-08, 5.232115788131477e-08, 8.61255046350049e-08,
      6.172966261792523e-08, 8.645960867814464e-08, 4.282165817128052e-08, 4.424437428980526e-08,
      1.3025926380754507e-09, 3.5268263121778605e-08, -2.3709479114304427e-08, -7.166746744169619e-08],
    PSF23: [-5.084160604934642e-08, -3.055650224487757e-08, -1.8539762628626017e-08,
      1.3262066761388711e-08, 5.204733736184372e-08, 7.695976174091997e-08, 1.5049675465209523e-07,
      1.7321402195899996e-07, 1.9072408708725472e-07, 2.017400046126637e-07, 2.1064105740197757e-07,
      1.6953835041958626e-07, 9.739063295545681e-08, 1.1122131523377126e-07, 5.511181422758141e-08,
      8.989559778731229e-08, 1.0834685628581472e-07, 5.415301521395732e-08, 1.1304903139715645e-07,
      6.929603600784384e-08, 8.28267790157566e-08, 5.571376526309411e-10, 3.7753452198221366e-08,
      4.621628053473563e-08, 1.3028699432136684e-09, -4.561356449740232e-08, 1.1261284877929667e-09],
    'Planck,_GASS': [-1.250586427001962e-07, -9.796362410150359e-08, -8.175513862571003e-08,
      -4.9744660553094294e-08, -5.975476469725222e-09, 3.2756343766054896e-08, 1.022828873027226e-07,
      1.5096131671356086e-07, 1.669483925317709e-07, 1.7590967377881283e-07, 2.0052173963175974e-07,
      1.6865617940263752e-07, 1.221015627301056e-07, 1.1181384147835858e-07, 7.052102179684206e-08,
      8.857800770214476e-08, 8.662729338140903e-08, 5.136941879504793e-08, 9.711084248537011e-08,
      6.587366559769141e-08, 8.628147003777453e-08, 3.244402265847511e-08, 5.210299721128272e-08,
      2.6068131571104377e-09, 3.199248666442236e-08, -4.1167139639725937e-08, -6.816290330380226e-08],
    R=30kpc: [-9.25423203306046e-08, -6.301008318158367e-08, -4.5285819820909126e-08,
      -6.789217910120153e-09, 2.010925505767025e-08, 5.560990137124147e-08, 1.2652125605841507e-07,
      1.6851620464436242e-07, 1.8641336635389494e-07, 1.9015725943035318e-07, 2.117051623426832e-07,
      1.7825515005708276e-07, 1.3290005969818912e-07, 1.214665939274661e-07, 7.83640537304671e-08,
      1.01385078725227e-07, 9.179867450047026e-08, 5.4811801131499364e-08, 9.309375037506831e-08,
      5.2815602027200207e-08, 7.939762069816282e-08, 3.821353635589375e-08, 4.454781440086082e-08,
      9.182832208865026e-10, 3.899676494751224e-08, -3.2872189117059294e-08, -6.634434569433585e-08],
    Refit_3FGL_PS_R10: [-1.3043708317352344e-07, -1.120209562765096e-07, -4.773943969526495e-08,
      7.172246131945125e-09, 1.2768125616823085e-07, 1.9434665070176054e-07, 2.532631960788463e-07,
      2.9565536501283404e-07, 2.7472933709029784e-07, 2.4657519351041497e-07, 2.2240358189526517e-07,
      1.8563021690692537e-07, 1.0380462418556944e-07, 8.792172830826298e-08, 5.4800301085468325e-08,
      2.2772700033734105e-08, 1.4370691187494762e-08, 1.3169845183838372e-08, 2.0141560113120034e-08,
      -2.4882364706832485e-08, -9.684785222316055e-10, -1.3153338301063667e-08, 4.396510967471845e-08,
      0.0, 0.0, 0.0, 0.0], Refit_FIG_PS_R10: [-1.2093690211255486e-08, 4.831449111045129e-09,
      5.695946755640023e-08, 1.0990428741852893e-07, 2.0283509151686926e-07, 2.5619448711552396e-07,
      3.24035871461053e-07, 3.515054666067631e-07, 3.144023167304365e-07, 2.7845308270795524e-07,
      2.563526411769105e-07, 2.299886388658558e-07, 1.2280625656517916e-07, 9.891522667760917e-08,
      7.014158432198821e-08, 2.5046736602778964e-08, 2.421948246566186e-08, 3.566981357247918e-09,
      -6.947561631144563e-10, -3.057214114053786e-08, -5.550957575926859e-09, -1.2628071787994599e-08,
      5.941251241169113e-08, 0.0, 0.0, 0.0, 0.0], Refit_P8_PS_R10_UCV_TS25: [-6.561969223520201e-07,
      -6.038840717692459e-07, -5.989918652758939e-07, -5.238574491522468e-07, -3.6897698513646414e-07,
      -2.008384449754437e-07, -6.273028216557325e-08, 7.237326659234271e-08, 1.4594022400920565e-07,
      1.6143582336248278e-07, 1.458096968156677e-07, 1.4835630141489036e-07, 7.135864417499447e-08,
      5.763166234418599e-08, 4.43954013845091e-08, 2.373199200435665e-08, 9.230475327309012e-09,
      1.236778164913913e-10, -7.122916637162428e-09, -3.4201158988906996e-08, -1.121816491034873e-08,
      -1.7535315721668225e-08, 1.746271152333368e-08, 0.0, 0.0, 0.0, 0.0], Refit_fermipy_PS_R10: [
      -1.1933295642419296e-07, -1.265300447926654e-07, -4.5929733124196026e-08, 6.4499677866940996e-09,
      1.4685264621048375e-07, 1.9955001714889028e-07, 2.6913089703503773e-07, 3.0545792120537496e-07,
      2.766967288069029e-07, 2.7178594130550617e-07, 2.0616382840597813e-07, 1.807898014076708e-07,
      1.170344582388922e-07, 9.001080558797358e-08, 6.627725165981638e-08, 2.4246887010485886e-08,
      1.602385981231788e-08, 3.2988026226791742e-09, -4.8742912757223695e-09, -1.5810422165826634e-08,
      -9.533135701357837e-09, -4.4387820996095965e-09, 5.1619927445143106e-08, 0.0,
      0.0, 0.0, 0.0], SCA_bubbles: [-8.67126160612425e-08, -6.185379956980938e-08,
      -5.753993941715882e-08, -4.142907402430439e-08, -3.689417521509945e-08, -2.255354007378164e-08,
      2.6426714110426965e-08, 1.0512953915154552e-07, 8.428349528942177e-08, 8.474132491573553e-08,
      8.956159151685497e-08, 3.724481473587033e-08, -8.041548837865796e-09, 3.263418418816464e-08,
      -3.229289240988787e-08, 1.0113390611893982e-08, -6.979375746432528e-09, -1.871285626442428e-08,
      -3.32772025412478e-09, -1.7601200136816946e-09, 2.6092713260829203e-08, -1.3271717496727752e-08,
      -1.7867771963305737e-08, -3.734713000799911e-08, -9.940271243122624e-08, -5.033166088414513e-08,
      -1.8431001163614993e-07], SCA_bubbles_Lmax14: [-8.513056213603764e-08, -5.8464327663568716e-08,
      -3.9500532699634173e-08, -4.207112036666198e-09, -4.477355147986425e-09, 1.1985167455991526e-08,
      4.639443697434445e-08, 1.2171287517578173e-07, 1.0027999855198265e-07, 9.778632758252512e-08,
      1.1316800898310732e-07, 5.7038310210628775e-08, 4.874080083117928e-09, 7.505643364510362e-08,
      -1.4161070096642692e-08, 3.8503292291863874e-08, 1.423827181234013e-08, -6.209255688921674e-09,
      2.2485286357570225e-08, -1.1044905878700535e-08, 3.1892246284752013e-08, -1.3572008196525744e-08,
      1.0925616214932707e-09, -2.2778175019887503e-08, 2.77829945338273e-08, -8.069209872292416e-08,
      -1.9355605686425022e-07], SCA_bubbles_Lmax19: [-8.769732657618128e-08, -6.10055600987885e-08,
      -5.368110169594752e-08, -3.522129694591034e-08, -3.419410088179757e-08, -2.0236395343825956e-08,
      2.7327839187724282e-08, 1.0559592431507045e-07, 8.254852661811178e-08, 8.589615629719898e-08,
      9.024523316553126e-08, 4.149105364350448e-08, -9.590571159781495e-09, 2.65035783055988e-08,
      -3.250701197082221e-08, 9.221630873587504e-09, -1.0803563273419047e-08, -2.1241804873790115e-08,
      -4.634904114821282e-09, -2.235752559242884e-08, 2.69010029041966e-08, -1.1127634579677562e-08,
      -2.2406533712011584e-08, -2.8415967240605635e-08, -9.425230666933535e-08, -1.2669622573295265e-07,
      -1.9299297059908158e-07], SCA_bubbles_Lmax9: [-8.836766929298326e-08, -6.11631055362845e-08,
      -5.773707950770318e-08, -4.15034313381053e-08, -3.712486012783978e-08, -2.3613662173842194e-08,
      2.6865479758681108e-08, 1.0596470254862955e-07, 7.988649671697975e-08, 8.491958653585871e-08,
      8.993938739139316e-08, 3.6086486069770943e-08, -8.630126156852933e-09, 3.226618967476041e-08,
      -3.0157611467044375e-08, 8.616265387318366e-09, -7.118009482171248e-09, -2.6854609412994765e-08,
      -3.885349486078689e-09, -1.01769147506935e-10, 3.093558730489567e-08, -1.3806236154129102e-08,
      -1.8381622390974415e-08, -3.0065687615057234e-08, -9.691223529359907e-08, -6.04261985588832e-08,
      -2.3613016814681705e-07], SCA_bubbles_ind0p8: [-8.717047908912738e-08, -6.224517361300036e-08,
      -5.771138561023345e-08, -4.081143141960211e-08, -3.6407029169003126e-08, -2.1741988183112582e-08,
      2.8667759899555235e-08, 1.0431323899918936e-07, 8.50951846231687e-08, 9.080751902852e-08,
      9.57588066826374e-08, 3.954175440474851e-08, -7.964607993808482e-09, 3.494468722191721e-08,
      -3.006954813272917e-08, 1.1491485314281271e-08, -6.84605498188126e-09, -1.4871885372145807e-08,
      1.5813863956693308e-09, -1.2893587967218074e-08, 2.6806193782628315e-08, -2.150762293163027e-08,
      -1.622974788671506e-08, -3.8095461082915105e-08, -1.0001157132746527e-07, -5.789098685709294e-08,
      -1.997052441826797e-07], SCA_bubbles_ind1p0: [-8.879311988567303e-08, -6.200766257557318e-08,
      -5.8815761052524396e-08, -4.3036283542913526e-08, -3.843720616008122e-08, -2.3955088592470982e-08,
      2.7492040529731393e-08, 1.0591341521297377e-07, 8.066088003679208e-08, 8.326655987106858e-08,
      9.567646892160483e-08, 3.418184499431212e-08, -8.378440019045827e-09, 3.380338634065238e-08,
      -3.763978581250538e-08, 1.2734194488476343e-08, -7.398553416920722e-09, -1.6677211383163757e-08,
      -2.8328665365156454e-09, -1.9204048120570594e-08, 2.3039606662841868e-08, -1.854231587734232e-08,
      -1.7048336236650976e-08, -2.889271399573231e-08, -9.7521866350728e-08, -6.172684094447557e-08,
      -1.6729087513299818e-07], SCA_bubbles_sigma1p8: [-8.734935531857588e-08, -6.182703121586663e-08,
      -5.493680556581953e-08, -3.756325396486826e-08, -3.472545039689311e-08, -2.1198759867398917e-08,
      2.8255434437365475e-08, 1.0483665817713486e-07, 8.276871747846789e-08, 8.37680412363137e-08,
      9.238444776909096e-08, 3.6675066436277816e-08, -8.045847331891365e-09, 3.128749690572426e-08,
      -3.517607504389608e-08, 1.409746426316794e-08, -8.503288608437945e-09, -2.1003454897605372e-08,
      -1.9703953870201936e-09, -1.6850429299510483e-08, 3.938847940510082e-08, -1.6888324851986594e-08,
      -1.7398036957013204e-08, -3.244996978629177e-08, -1.0408477255619021e-07, -6.392258218196626e-08,
      -2.1113469385023507e-07], SCA_bubbles_sigma2p2: [-8.558128639797271e-08, -6.153798527901086e-08,
      -5.9192579849185993e-08, -4.131205432412225e-08, -3.8857090208113054e-08, -2.283805552781505e-08,
      2.7181716292716435e-08, 1.0681540866159547e-07, 8.626994944659684e-08, 8.238481188832344e-08,
      9.576003878123646e-08, 3.711975540762111e-08, -7.468456778224278e-09, 3.2498716899494516e-08,
      -3.21538328041022e-08, 1.6338080417288647e-08, -6.352377891499866e-09, -1.9060304333437197e-08,
      -4.761464099339999e-09, 4.3515818591632435e-09, 3.281835129462265e-08, -2.5299982000448093e-08,
      -1.3278608594268001e-08, -3.894703895496369e-08, -1.0431303938314455e-07, -8.208683310673449e-08,
      -2.0671178353187712e-07], SCA_bubbles_zind1p3: [-8.598478451727684e-08, -6.4121265779004e-08,
      -5.1850336771402566e-08, -2.0671106335400444e-08, 3.2899300558900922e-09, 3.1657829583379496e-08,
      8.703939097666618e-08, 1.3875116919875758e-07, 1.437340245299273e-07, 1.368613484676849e-07,
      1.6915835877800017e-07, 1.2471487197444065e-07, 8.728574127436634e-08, 1.1076018293274341e-07,
      4.278103425900363e-08, 7.143698662152027e-08, 4.992506031518631e-08, 1.3514716925758849e-09,
      5.380025849706418e-08, 4.266668199876525e-09, 7.43708858095896e-08, 2.370740674067489e-08,
      3.18199701055264e-08, -3.1515196573112634e-08, -7.823765284154752e-08, -5.883652183444805e-08,
      -1.9399056402574526e-07], SCA_bubbles_zind1p5: [-7.533384068560256e-08, -4.315796116172274e-08,
      -7.584707097453894e-08, -6.074663904372511e-08, -5.3541606719877914e-08, -4.173596816219549e-08,
      9.023820996377511e-09, 8.163076080108947e-08, 7.536650641153867e-08, 8.159485667945426e-08,
      1.0447806395864825e-07, 5.102827746355568e-08, -8.895203926416958e-09, 6.925452969351178e-08,
      -1.1670642593890179e-08, 2.7504017415425977e-08, 5.465488138502055e-09, -5.031828201206576e-09,
      1.0308259978789346e-08, -8.575575866278252e-09, 3.0793341857325545e-08, -2.067148711817929e-08,
      -9.465483989377197e-09, -1.4900030187841842e-08, -4.801696505815297e-08, -1.0866865392156797e-07,
      -1.2720181901194045e-07], SCA_pulsar_index_scaled: [-4.030029802099101e-08,
      -2.699117225447681e-08, -6.196058291436163e-09, 2.765515920427694e-09, 1.7234930687058324e-08,
      2.2306287078387867e-08, 3.9029468439090334e-08, 3.71301114994813e-08, 5.934404770165493e-08,
      7.70458020342819e-08, 6.699961781553692e-08, 1.817059147268001e-08, -2.2027986716529336e-08,
      1.2759438885388933e-08, -6.662369279895441e-09, 3.989740658185976e-09, 1.2658437855241069e-08,
      -1.0176015277638785e-08, 1.0433968085139109e-08, -7.71726318778059e-09, 1.9350249420398735e-08,
      -1.1613874263467345e-08, -2.8396280028325644e-08, -1.0093994450516174e-08, -4.588741407212016e-08,
      3.13461758407694e-08, -6.246477088311412e-07], SL_extinction_gas: [-9.298290490966261e-09,
      9.10823825490775e-09, 2.6479509312951505e-08, 5.4525473585328713e-08, 8.953267203538385e-08,
      1.243858825866969e-07, 1.744672644874207e-07, 1.9597844355264223e-07, 2.1200426900549464e-07,
      1.9371073669140102e-07, 2.147053215690386e-07, 1.8601557884459155e-07, 1.3658193365275582e-07,
      1.1830383706266833e-07, 7.665428787006757e-08, 1.0797211873503052e-07, 9.191459803279886e-08,
      7.887998444296913e-08, 7.655409931764924e-08, 4.6576043101393824e-08, 8.192284023422947e-08,
      5.134160703966352e-08, 1.7248122825169325e-08, -6.299157084366611e-10, 3.221937832826551e-08,
      -1.3234682408571387e-07, -1.194878472041755e-07], SNRs: [-4.364005602430254e-08,
      -2.6809077586767817e-08, -1.4894268828921085e-08, 1.4365570900408169e-08, 4.8353034026183344e-08,
      9.020677278264923e-08, 1.5724175816729993e-07, 2.0862496466892032e-07, 2.2453888909626034e-07,
      2.3199612906108256e-07, 2.5070954558096475e-07, 2.1571560916443915e-07, 1.6437963477872023e-07,
      1.4559677293749154e-07, 1.1006522039033248e-07, 1.1381407274710521e-07, 1.1521388900359095e-07,
      7.738041368188027e-08, 9.992111284429194e-08, 7.900539771249722e-08, 9.461116269606141e-08,
      4.4893751934389654e-08, 6.495717750992899e-08, 1.4054336659380351e-08, 5.204914360899656e-08,
      -1.4693175157369665e-09, -5.978674860259682e-08], Sample: [-8.397105775381594e-08,
      -5.721224040585275e-08, -4.050912241054879e-08, -4.618482983339519e-09, 2.296539550461519e-08,
      5.770590184603568e-08, 1.2580819220682958e-07, 1.6791347625799097e-07, 1.8522646125362482e-07,
      1.8813475431507e-07, 2.1239265993941528e-07, 1.8304929163540847e-07, 1.3577355944848044e-07,
      1.2151608305215822e-07, 7.822425636289611e-08, 9.159335705138458e-08, 9.26551723989143e-08,
      5.492497314877352e-08, 9.718301722559942e-08, 5.00916273993001e-08, 8.287854832414369e-08,
      4.6369288665838844e-08, 4.619204216801803e-08, 5.268683464694663e-10, 3.7323069054901474e-08,
      -5.034212326901476e-08, -6.006075220925753e-08], Yusifov: [-1.0198492038559248e-07,
      -7.503348578398751e-08, -6.306788856951447e-08, -3.013528508957645e-08, 3.700792886005661e-09,
      4.0105968645388474e-08, 1.1106004154412864e-07, 1.5929555330709774e-07, 1.7803308328601216e-07,
      1.8940108094110627e-07, 2.0658195011612088e-07, 1.754500561118089e-07, 1.294341818550414e-07,
      1.1244305352874897e-07, 7.881246216269479e-08, 8.844193385734925e-08, 7.959942098609228e-08,
      4.912641692160742e-08, 9.743361760215396e-08, 5.125683348355562e-08, 8.571010545546101e-08,
      4.334975553995639e-08, 5.592750850321172e-08, -4.897293977279192e-10, 3.946133210053623e-08,
      -1.8861321578745908e-08, -7.919449144284473e-08], z=4kpc: [-2.014058318021705e-07,
      -1.4749734257769993e-07, -1.2450771318792398e-07, -8.301467217751527e-08, -4.6781987658696516e-08,
      -5.9271576380839865e-09, 6.360244615803927e-08, 1.0950981230905526e-07, 1.3230963345630114e-07,
      1.4181206441312843e-07, 1.8263432096246635e-07, 1.5656170854190404e-07, 1.2734427098072678e-07,
      1.1820102756279011e-07, 7.516195413899096e-08, 9.095749980088223e-08, 9.115386093175904e-08,
      4.7554518473294155e-08, 9.368934251237798e-08, 5.606244979440785e-08, 8.250617046957068e-08,
      4.0555458038414825e-08, 4.2273145391509025e-08, -6.577637615121254e-10, 3.124233165305471e-08,
      -3.452220194442574e-08, -8.112746462055322e-08]}, GCexcess_max: [1.0240387700836923e-07,
    1.1752815123983253e-07, 1.1538732572161359e-07, 1.3244265928411226e-07, 2.0283509151686926e-07,
    2.5619448711552396e-07, 3.24035871461053e-07, 3.515054666067631e-07, 3.144023167304365e-07,
    2.864567601757388e-07, 3.0620398571081383e-07, 2.6532124932575153e-07, 2.0874214087055975e-07,
    1.870826303082176e-07, 1.4931255058159812e-07, 1.530422638222086e-07, 1.3865936113229052e-07,
    9.660333021737838e-08, 1.1802343655012031e-07, 9.301051081519996e-08, 1.037598708704568e-07,
    5.134160703966352e-08, 7.148085308713437e-08, 4.621628053473563e-08, 5.9876732362487e-08,
    3.13461758407694e-08, 1.1261284877929667e-09], GCexcess_min: [-6.561969223520201e-07,
    -6.038840717692459e-07, -5.989918652758939e-07, -5.238574491522468e-07, -3.6897698513646414e-07,
    -2.008384449754437e-07, -1.2739336516298458e-07, 1.8312221128644905e-08, 2.1638071234425174e-08,
    6.691480645349784e-08, 6.029687504544555e-08, 1.701355267248502e-08, -3.183145258276422e-08,
    4.964979126284184e-09, -3.763978581250538e-08, 1.1221209646199865e-10, -1.0803563273419047e-08,
    -2.6854609412994765e-08, -7.122916637162428e-09, -3.4201158988906996e-08, -1.121816491034873e-08,
    -2.5299982000448093e-08, -6.255991207681288e-08, -8.563279113478341e-08, -1.0431303938314455e-07,
    -2.4973728319222285e-07, -6.246477088311412e-07], Spectrum_comment: The values
    are E^2 dN /dE dA dt - flux integrated over R < 10 deg circle from the GC excluding
    the PS mask, Spectrum_unit: GeV/cm^2 s, chi2: {3-component_SCA: 2305810.1944461693,
    3FGL_ps_R10_template: 2305439.5967121264, Clean: 2582474.2414149353, Fermipy_ps_R10_template: 2304106.1212471086,
    ICS_CMZ_3D_z=2kpc_100pc: 2357143.8605099046, ICS_CMZ_3D_z=4kpc_100pc: 2335895.9955753367,
    ICS_CMZ_3D_z=8kpc_100pc: 2306475.4256344847, IC_5_rings: 2294102.372927226, IC_bulge_bar: 2306194.0147413695,
    IC_combined: 2345205.7503159354, IG_ROI10: 57292.40179841091, IG_ROI20: 208223.89431246993,
    IG_ROI30: 437823.8484829295, No_mask_near_GC: 2349464.2506054332, OBstars: 2317623.8895044066,
    Opt_thin: 2309160.6316837296, P8_PS_R10_template: 2303906.7466631765, PSF23: 4156732.228576848,
    'Planck,_GASS': 4085218.4114186196, R=30kpc: 2296257.2660996974, Refit_3FGL_PS_R10: 2006938.9096009196,
    Refit_FIG_PS_R10: 2012357.9830627139, Refit_P8_PS_R10_UCV_TS25: 2068061.1109667714,
    Refit_fermipy_PS_R10: 2000072.1861362983, SCA_bubbles: 2305371.713907507, SCA_bubbles_Lmax14: 2307382.621938182,
    SCA_bubbles_Lmax19: 2305386.2299785297, SCA_bubbles_Lmax9: 2305352.381402491,
    SCA_bubbles_ind0p8: 2305456.123783072, SCA_bubbles_ind1p0: 2305253.6631383277,
    SCA_bubbles_sigma1p8: 2305257.640637761, SCA_bubbles_sigma2p2: 2305975.25376807,
    SCA_bubbles_zind1p3: 2318276.910078499, SCA_bubbles_zind1p5: 2298814.6330365427,
    SCA_pulsar_index_scaled: 2306215.362297321, SL_extinction_gas: 2304374.9283074904,
    SNRs: 2300117.392564872, Sample: 2306247.776355925, Yusifov: 2300371.299042417,
    z=4kpc: 2329693.901020185}, label: {3-component_SCA: 3-component SCA, 3FGL_ps_R10_template: 3FGL
      $R < 10^\circ$ template, Clean: Clean, Fermipy_ps_R10_template: Fermipy $R <
      10^\circ$ template, ICS_CMZ_3D_z=2kpc_100pc: CR CMZ 3D z=2kpc, ICS_CMZ_3D_z=4kpc_100pc: CR
      CMZ 3D z=4kpc, ICS_CMZ_3D_z=8kpc_100pc: CR CMZ 3D z=8kpc, IC_5_rings: IC 5 rings,
    IC_bulge_bar: 'IC bulge, bar', IC_combined: IC combined, IG_ROI10: '$|b|,|l| <
      10^\circ$', IG_ROI20: '$|b|,|l| < 20^\circ$', IG_ROI30: '$|b|,|l| < 30^\circ$',
    No_mask_near_GC: 3FGL $R < 10^\circ$ template (no mask for $R < 10^\circ$), OBstars: OBstars,
    Opt_thin: Opt thin, P8_PS_R10_template: Pointlike $R < 10^\circ$ template, PSF23: PSF
      2\&3, 'Planck,_GASS': 'Planck, GASS', R=30kpc: R=30kpc, Refit_3FGL_PS_R10: 3FGL
      $R < 10^\circ$, Refit_FIG_PS_R10: '1FIG $|b|,|l| < 7^\circ\!\!.5$', Refit_P8_PS_R10_UCV_TS25: Pointlike
      $R < 10^\circ$, Refit_fermipy_PS_R10: Fermipy $R < 10^\circ$, SCA_bubbles: SCA
      bubbles, SCA_bubbles_Lmax14: '$\ell_{\rm max} = 14$', SCA_bubbles_Lmax19: '$\ell_{\rm
      max} = 19$', SCA_bubbles_Lmax9: '$\ell_{\rm max} = 9$', SCA_bubbles_ind0p8: '$n_{\rm
      hard} = -1.8$', SCA_bubbles_ind1p0: '$n_{\rm hard} = -2.0$', SCA_bubbles_sigma1p8: '$\sigma_{\rm
      cut} = 1.8$', SCA_bubbles_sigma2p2: '$\sigma_{\rm cut} = 2.2$', SCA_bubbles_zind1p3: '$n_{\rm
      soft} = -2.3$', SCA_bubbles_zind1p5: '$n_{\rm soft} = -2.5$', SCA_pulsar_index_scaled: SCA
      pulsar index scaled, SL_extinction_gas: SL extinction gas, SNRs: SNRs, Sample: Sample,
    Yusifov: Yusifov, z=4kpc: z=4kpc}, mtwo_logL: {3-component_SCA: 7108168.497270149,
    3FGL_ps_R10_template: 7106966.1319267135, Clean: 7889783.1762285605, Fermipy_ps_R10_template: 7105788.72155361,
    ICS_CMZ_3D_z=2kpc_100pc: 7157868.061336686, ICS_CMZ_3D_z=4kpc_100pc: 7137086.109902688,
    ICS_CMZ_3D_z=8kpc_100pc: 7108036.917661936, IC_5_rings: 7095848.982026488, IC_bulge_bar: 7107749.385616374,
    IC_combined: 7146266.758561594, IG_ROI10: 179495.47777331914, IG_ROI20: 690935.3866532986,
    IG_ROI30: 1474761.2303476448, No_mask_near_GC: 7135769.8834203575, OBstars: 7119474.568795543,
    Opt_thin: 7110694.423636852, P8_PS_R10_template: 7105431.204410875, PSF23: 10233897.485907959,
    'Planck,_GASS': 10028538.025424832, R=30kpc: 7097179.016453612, Refit_3FGL_PS_R10: 7100429.970624525,
    Refit_FIG_PS_R10: 7102506.73081873, Refit_P8_PS_R10_UCV_TS25: 7162107.664120833,
    Refit_fermipy_PS_R10: 7095761.217460122, SCA_bubbles: 7107669.303570578, SCA_bubbles_Lmax14: 7109485.1721461145,
    SCA_bubbles_Lmax19: 7107723.386010664, SCA_bubbles_Lmax9: 7107644.796188716, SCA_bubbles_ind0p8: 7107745.916732473,
    SCA_bubbles_ind1p0: 7107574.174883426, SCA_bubbles_sigma1p8: 7107541.991751938,
    SCA_bubbles_sigma2p2: 7108271.945077171, SCA_bubbles_zind1p3: 7121418.861558776,
    SCA_bubbles_zind1p5: 7101482.553416724, SCA_pulsar_index_scaled: 7108551.985817646,
    SL_extinction_gas: 7106169.979547385, SNRs: 7102196.440498893, Sample: 7107710.34206639,
    Yusifov: 7102210.322161132, z=4kpc: 7131538.195799156}, nPSF: {3-component_SCA: 1,
    3FGL_ps_R10_template: 1, Clean: 1, Fermipy_ps_R10_template: 1, ICS_CMZ_3D_z=2kpc_100pc: 1,
    ICS_CMZ_3D_z=4kpc_100pc: 1, ICS_CMZ_3D_z=8kpc_100pc: 1, IC_5_rings: 1, IC_bulge_bar: 1,
    IC_combined: 1, IG_ROI10: 1, IG_ROI20: 1, IG_ROI30: 1, No_mask_near_GC: 1, OBstars: 1,
    Opt_thin: 1, P8_PS_R10_template: 1, PSF23: 2, 'Planck,_GASS': 1, R=30kpc: 1, Refit_3FGL_PS_R10: 1,
    Refit_FIG_PS_R10: 1, Refit_P8_PS_R10_UCV_TS25: 1, Refit_fermipy_PS_R10: 1, SCA_bubbles: 1,
    SCA_bubbles_Lmax14: 1, SCA_bubbles_Lmax19: 1, SCA_bubbles_Lmax9: 1, SCA_bubbles_ind0p8: 1,
    SCA_bubbles_ind1p0: 1, SCA_bubbles_sigma1p8: 1, SCA_bubbles_sigma2p2: 1, SCA_bubbles_zind1p3: 1,
    SCA_bubbles_zind1p5: 1, SCA_pulsar_index_scaled: 1, SL_extinction_gas: 1, SNRs: 1,
    Sample: 1, Yusifov: 1, z=4kpc: 1}, ndof: {3-component_SCA: 1911654, 3FGL_ps_R10_template: 1911654,
    Clean: 1911654, Fermipy_ps_R10_template: 1911654, ICS_CMZ_3D_z=2kpc_100pc: 1911654,
    ICS_CMZ_3D_z=4kpc_100pc: 1911654, ICS_CMZ_3D_z=8kpc_100pc: 1911654, IC_5_rings: 1911654,
    IC_bulge_bar: 1911654, IC_combined: 1911654, IG_ROI10: 42579, IG_ROI20: 182925,
    IG_ROI30: 418878, No_mask_near_GC: 1911600, OBstars: 1911654, Opt_thin: 1911654,
    P8_PS_R10_template: 1911654, PSF23: 3823308, 'Planck,_GASS': 2950560, R=30kpc: 1911654,
    Refit_3FGL_PS_R10: 1628400, Refit_FIG_PS_R10: 1628400, Refit_P8_PS_R10_UCV_TS25: 1628400,
    Refit_fermipy_PS_R10: 1628400, SCA_bubbles: 1911654, SCA_bubbles_Lmax14: 1911654,
    SCA_bubbles_Lmax19: 1911654, SCA_bubbles_Lmax9: 1911654, SCA_bubbles_ind0p8: 1911654,
    SCA_bubbles_ind1p0: 1911654, SCA_bubbles_sigma1p8: 1911654, SCA_bubbles_sigma2p2: 1911654,
    SCA_bubbles_zind1p3: 1911654, SCA_bubbles_zind1p5: 1911654, SCA_pulsar_index_scaled: 1911654,
    SL_extinction_gas: 1911654, SNRs: 1911654, Sample: 1911654, Yusifov: 1911654,
    z=4kpc: 1911654}, nebins: {3-component_SCA: 27, 3FGL_ps_R10_template: 27, Clean: 27,
    Fermipy_ps_R10_template: 27, ICS_CMZ_3D_z=2kpc_100pc: 27, ICS_CMZ_3D_z=4kpc_100pc: 27,
    ICS_CMZ_3D_z=8kpc_100pc: 27, IC_5_rings: 27, IC_bulge_bar: 27, IC_combined: 27,
    IG_ROI10: 27, IG_ROI20: 27, IG_ROI30: 27, No_mask_near_GC: 27, OBstars: 27, Opt_thin: 27,
    P8_PS_R10_template: 27, PSF23: 27, 'Planck,_GASS': 27, R=30kpc: 27, Refit_3FGL_PS_R10: 23,
    Refit_FIG_PS_R10: 23, Refit_P8_PS_R10_UCV_TS25: 23, Refit_fermipy_PS_R10: 23,
    SCA_bubbles: 27, SCA_bubbles_Lmax14: 27, SCA_bubbles_Lmax19: 27, SCA_bubbles_Lmax9: 27,
    SCA_bubbles_ind0p8: 27, SCA_bubbles_ind1p0: 27, SCA_bubbles_sigma1p8: 27, SCA_bubbles_sigma2p2: 27,
    SCA_bubbles_zind1p3: 27, SCA_bubbles_zind1p5: 27, SCA_pulsar_index_scaled: 27,
    SL_extinction_gas: 27, SNRs: 27, Sample: 27, Yusifov: 27, z=4kpc: 27}, npix: {
    3-component_SCA: 70802, 3FGL_ps_R10_template: 70802, Clean: 70802, Fermipy_ps_R10_template: 70802,
    ICS_CMZ_3D_z=2kpc_100pc: 70802, ICS_CMZ_3D_z=4kpc_100pc: 70802, ICS_CMZ_3D_z=8kpc_100pc: 70802,
    IC_5_rings: 70802, IC_bulge_bar: 70802, IC_combined: 70802, IG_ROI10: 1577, IG_ROI20: 6775,
    IG_ROI30: 15514, No_mask_near_GC: 70800, OBstars: 70802, Opt_thin: 70802, P8_PS_R10_template: 70802,
    PSF23: 70802, 'Planck,_GASS': 109280, R=30kpc: 70802, Refit_3FGL_PS_R10: 70800,
    Refit_FIG_PS_R10: 70800, Refit_P8_PS_R10_UCV_TS25: 70800, Refit_fermipy_PS_R10: 70800,
    SCA_bubbles: 70802, SCA_bubbles_Lmax14: 70802, SCA_bubbles_Lmax19: 70802, SCA_bubbles_Lmax9: 70802,
    SCA_bubbles_ind0p8: 70802, SCA_bubbles_ind1p0: 70802, SCA_bubbles_sigma1p8: 70802,
    SCA_bubbles_sigma2p2: 70802, SCA_bubbles_zind1p3: 70802, SCA_bubbles_zind1p5: 70802,
    SCA_pulsar_index_scaled: 70802, SL_extinction_gas: 70802, SNRs: 70802, Sample: 70802,
    Yusifov: 70802, z=4kpc: 70802}}

